Similarities in Massive Separation Across Reynolds Numbers for Swept and Tapered Finite Span Wings

Experimental investigations were performed to elucidate the features of flow fields occurring over cantilevered finite-aspect ratio NACA 0015 wings at high angles of attack with various sweep angles and taper ratios. Volumetric Stereoscopic Particle Image Velocimetry experiments were performed at mean chord based Reynolds number of 247,500 in a wind tunnel and 600 in a water tunnel. Direct Numerical Simulations (DNS) of the water tunnel test section, including the cantilevered model, were also performed at the lower Reynolds number. The low Reynolds number experiments, low Reynolds number simulations, and high Reynolds number experiments all showed that sweeping the leading edge back shifted the largest portion of the reversed flow towards the wingtip while sweeping the trailing edge forward shifted the reversed flow towards the wing root. A detailed parametric sweep of planform geometry systematically varied the leading and trailing edge sweep angles and taper ratios of the finite wings. It was found that the large scale vortical structures resulting from varying these parameters at the two Reynolds numbers share surprisingly many three-dimensional topological features, despite the orders of magnitude different Reynolds numbers.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

